Counting tropical rational space curves with cross-ratio constraints

This is a follow-up paper of arXiv:1805.00115, where rational curves in surfaces that satisfy general positioned point and cross-ratio conditions were enumerated. A suitable correspondence theorem provided in arXiv:1509.07453 allowed us to use tropical geometry, and, in particular, a degeneration technique called floor diagrams. This correspondence theorem also holds in higher dimension. In the current paper, we introduce so-called cross-ratio floor diagrams and show that they allow us to determine the number of rational space curves that satisfy general positioned point and cross-ratio conditions. Moreover, graphical contributions are introduced which provide a novel and structured way of understanding multiplicities of floor decomposed curves in $\mathbb{R}^3$. Additionally, so-called condition flows on a tropical curve are used to reflect how conditions imposed on a tropical curve yield different types of edges. This concept is applicable in arbitrary dimension.

==> Figure1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420.26518298bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26831911)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure1.pdf}}%
  \end{picture}%
\endgroup%


==> Figure11.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{228.82249179bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52204618)%
    \put(0,0){\includegraphics[width=\unitlength]{Figure11.pdf}}%
    \put(0.03493343,0.22949828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08579334\unitlength}\raggedright $p_1$\end{minipage}}}%
    \put(0.5768382,0.08965189){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08579334\unitlength}\raggedright $p_2$\end{minipage}}}%
    \put(0.15729902,0.22949828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08579334\unitlength}\raggedright $l_1$\end{minipage}}}%
    \put(0.48593805,0.2364906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08579334\unitlength}\raggedright $l_2$\end{minipage}}}%
    \put(0.61529596,0.21201748){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08579334\unitlength}\raggedright $l_3$\end{minipage}}}%
    \put(0.2027841,0.43582114){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.66426354\unitlength}\raggedright $\begin{pmatrix}1\\0\\0 \end{pmatrix}$\end{minipage}}}%
    \put(0.19229195,0.13001471){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.66673147\unitlength}\raggedright $\begin{pmatrix}0\\0\\-1 \end{pmatrix}$\end{minipage}}}%
    \put(0.4894692,0.46379042){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.66426354\unitlength}\raggedright $\begin{pmatrix}1\\0\\1 \end{pmatrix}$\end{minipage}}}%
    \put(0.89228932,0.4567981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15322951\unitlength}\raggedright $\begin{pmatrix}1\\1\\1 \end{pmatrix}$\end{minipage}}}%
    \put(0.71042988,0.26450931){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19288857\unitlength}\raggedright $\begin{pmatrix}0\\-1\\0 \end{pmatrix}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figure2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{206.41768619bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61930449)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure2.pdf}}%
    \put(5.09178009,-2.92030145){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.61796573\unitlength}\raggedright \end{minipage}}}%
    \put(0.34517389,0.6540137){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19983752\unitlength}\raggedright \end{minipage}}}%
    \put(0.38463145,0.60097325){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19983752\unitlength}\raggedright $v_1$\end{minipage}}}%
    \put(0.6754868,0.45838866){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19983752\unitlength}\raggedright $v_2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure2.pdf}}%
    \put(0.54841199,0.50628419){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11065211\unitlength}\raggedright $e$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figure2.pdf}}%
    \put(0.33532545,0.47068695){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20763326\unitlength}\raggedright $b_1$\end{minipage}}}%
    \put(0.63696568,0.28103822){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25102647\unitlength}\raggedright $\sigma_{v_2}(b_1,e)$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figure2.pdf}}%
    \put(0.06495405,0.42095904){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\begin{minipage}{0.19983752\unitlength}\raggedright $H$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figure3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{469.72365818bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29636151)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure3.pdf}}%
    \put(-0.00161124,0.16847328){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_1$\end{minipage}}}%
    \put(0.15646044,0.02317508){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_2$\end{minipage}}}%
    \put(0.29217852,0.29940132){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure3.pdf}}%
    \put(0.31772548,0.16847328){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_1$\end{minipage}}}%
    \put(0.47579716,0.02317509){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_2$\end{minipage}}}%
    \put(0.61151523,0.29940132){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figure3.pdf}}%
    \put(0.63706222,0.16847329){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_1$\end{minipage}}}%
    \put(0.79513389,0.02317509){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_2$\end{minipage}}}%
    \put(0.93085196,0.29940133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $D_3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figure3.pdf}}%
    \put(0.14547735,0.1864546){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07983417\unitlength}\raggedright $v_1$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figure4.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{120.26516126bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9376379)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure4.pdf}}%
    \put(0.1512284,0.81070871){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34299209\unitlength}\raggedright $b_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure4.pdf}}%
  \end{picture}%
\endgroup%


==> Figure5.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{491.51522076bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22942356)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure5.pdf}}%
    \put(0.16459112,0.09235742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08392415\unitlength}\raggedright $b_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure5.pdf}}%
    \put(0.10584421,0.09998688){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08392415\unitlength}\raggedright $v_1$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figure6.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{317.98852684bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51686699)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure6.pdf}}%
    \put(0.03776274,0.31233945){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\begin{minipage}{0.12972169\unitlength}\raggedright $H$\end{minipage}}}%
    \put(0.43431794,0.46423173){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\begin{minipage}{0.2419643\unitlength}\raggedright $H_{v_1}$\end{minipage}}}%
    \put(0.63113969,0.06125522){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12972169\unitlength}\raggedright $v_4$\end{minipage}}}%
    \put(0.69143558,0.2752732){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12972169\unitlength}\raggedright $v_3$\end{minipage}}}%
    \put(0.88421012,0.37936498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12972169\unitlength}\raggedright $v_2$\end{minipage}}}%
    \put(0.58482805,0.47968306){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.12972169\unitlength}\raggedright $v_1$\end{minipage}}}%
    \put(0.57834975,0.2397067){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\begin{minipage}{0.24196433\unitlength}\raggedright $H_{v_3}$\end{minipage}}}%
    \put(0.73433033,0.36927113){\color[rgb]{0.30196078,0.30196078,0.30196078}\makebox(0,0)[lt]{\begin{minipage}{0.24196433\unitlength}\raggedright $H_{v_2}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figure7.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{420.26518053bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26831911)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure7.pdf}}%
    \put(0.11813971,0.12242269){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0761424\unitlength}\raggedright $v_1$\end{minipage}}}%
    \put(0.4817206,0.16192216){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0761424\unitlength}\raggedright $v_1$\end{minipage}}}%
    \put(0.87908873,0.13432054){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0761424\unitlength}\raggedright $v_1$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figure8.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{491.5152179bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22942356)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure8.pdf}}%
    \put(0.16459112,0.09235742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08392415\unitlength}\raggedright $b_n$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure8.pdf}}%
    \put(0.10258897,0.09998688){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08392415\unitlength}\raggedright $v_n$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figure9.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{414.74322317bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34178323)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure9.pdf}}%
    \put(1.44233537,-1.86063915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.51260253\unitlength}\raggedright \end{minipage}}}%
    \put(0.35262782,0.13743495){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03616696\unitlength}\raggedright \end{minipage}}}%
    \put(0.75432579,0.15494456){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04520869\unitlength}\raggedright $p_i$\end{minipage}}}%
    \put(0.95544118,0.14770659){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04819218\unitlength}\raggedright $P_1$\end{minipage}}}%
    \put(0.40592976,0.29251683){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04819218\unitlength}\raggedright $L_1$\end{minipage}}}%
    \put(0.20203273,0.28422637){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04819218\unitlength}\raggedright $L_2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure9.pdf}}%
    \put(0.32760658,0.17426279){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06627566\unitlength}\raggedright $\Pi_1$\end{minipage}}}%
    \put(0.13760958,0.18023758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06627566\unitlength}\raggedright $\Pi_2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figure9.pdf}}%
    \put(0.73490769,0.3285122){\color[rgb]{0.83137255,0,0}\transparent{0.47058824}\makebox(0,0)[lt]{\begin{minipage}{0.00904174\unitlength}\raggedright $y$\end{minipage}}}%
    \put(0.84426211,0.22371001){\color[rgb]{0.83137255,0,0}\transparent{0.47058824}\makebox(0,0)[lt]{\begin{minipage}{0.00904174\unitlength}\raggedright $x$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figure9.pdf}}%
    \put(0.62436848,0.26012797){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06627566\unitlength}\raggedright $\Pi_1$\end{minipage}}}%
  \end{picture}%
\endgroup%

